Netflix and Forget: Efficient and Exact Machine Unlearning from Bi-linear Recommendations

People break up, miscarry, and lose loved ones. Their online streaming and shopping recommendations, however, do not necessarily update, and may serve as unhappy reminders of their loss. When users want to renege on their past actions, they expect the recommender platforms to erase selective data at the model level. Ideally, given any specified user history, the recommender can unwind or "forget", as if the record was not part of training. To that end, this paper focuses on simple but widely deployed bi-linear models for recommendations based on matrix completion. Without incurring the cost of re-training, and without degrading the model unnecessarily, we develop Unlearn-ALS by making a few key modifications to the fine-tuning procedure under Alternating Least Squares optimisation, thus applicable to any bi-linear models regardless of the training procedure. We show that Unlearn-ALS is consistent with retraining without \emph{any} model degradation and exhibits rapid convergence, making it suitable for a large class of existing recommenders.

==> misc.txt <==
\begin{theorem}[Informal] For a matrix completion model $\mathcal{M}$ where the test set performance is high, $\mathcal{M}$ also recovers the removed data with high accuracy. That is, if $\mathbb{E}[\mathrm{TestAUC}]>0.99$, then $\mathbb{E}[\mathrm{RecoverAUC}]>0.99$.
 \end{theorem}

 \begin{proof}[Heuristic proof]
For $x_r\in \mathcal{D}_\mathrm{removal}$ and $x_t\in \mathcal{D}_\mathrm{test}$, $x_r, x_t \stackrel{i.i.d.}{\sim} \mathrm{Uniform}(\mathcal{D}_\mathrm{obs})$. Because training $\mathcal{M}$ is held out from both datasets, the risks of both datasets follow the same distribution, with the same expected false positive rate at every thresholding. The expected AUC is therefore the same.
 \end{proof}

Let $\mathrm{MI}(\mathcal{M}):(\theta_\mathcal{M}, \mathcal{D}_\mathrm{removal}, \mathcal{D}_\mathrm{remain}) \to [0,1]$ be a logistic regressor over a model $\mathcal{M}$'s predictions on the given datasets. We use average-case membership inference accuracy in distinguishing held out dataset from (the remaining) training dataset.

\begin{theorem} If $\mathbb{E}[\mathrm{TestAUC}]>0.99$, then $\mathbb{E}[\mathrm{MI} \mathrm{AUC}]< 52\%$.
\end{theorem}

\begin{proof}[Heuristic proof]Because $\mathbb{E}[L_{x\sim \mathcal{D}_\mathrm{removal}}(x)] = \mathbb{E}[L_{x\sim \mathcal{D}_\mathrm{test}}(x)]$. Assume a normal dustrbution of errors $\sim \mathcal{N}(\mu, \sigma^2)$ for a given threhold

\end{proof}
